Roots of a compact Lie group

This expository article introduces the topic of roots in a compact Lie group. Compared to the many other treatments of this standard topic, I intended for mine to be relatively elementary, example-driven, and free of unnecessary abstractions. Some familiarity with matrix groups and with maximal tori is assumed. This article is self-contained, but is also intended to serve as a supplemental 10th chapter of an eventual new edition of my textbook, ``Matrix Groups for Undergraduates.''

==> 00README.XXX.txt <==
Matrix_Groups_Chapter_10.dvi keepcomments
